Competition Report: CHC-COMP-21

CHC-COMP-21 is the fourth competition of solvers for Constrained Horn Clauses. In this year, 7 solvers participated at the competition, and were evaluated in 7 separate tracks on problems in linear integer arithmetic, linear real arithmetic, arrays, and algebraic data-types. The competition was run in March 2021 using the StarExec computing cluster. This report gives an overview of the competition design, explains the organisation of the competition, and presents the competition results.

==> csv/ADT-NonLin.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,178,83,30,53,95,95,0,173478,173499,139,10
Eldarica,178,77,38,39,101,98,0,182413,87101,2741,8
RInGen,178,71,26,45,107,107,0,194180,194199,698,6
PCSat,178,64,33,31,114,114,0,209696,209725,150,6


==> csv/LIA-Lin-Arrays.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,488,288,214,74,200,195,0,353882,177769,399,89
Eldarica,488,225,149,76,263,240,0,441240,208321,7502,11
U.\ Unihorn,488,219,146,73,269,241,0,462492,402093,17718,1
U.\ TreeAutomizer,488,147,100,47,341,212,0,387636,369112,17311,0


==> csv/LIA-Lin.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,585,484,310,174,101,101,0,196494,98301,1437,41
Eldarica,585,397,258,139,188,188,0,367839,200046,8964,27
Golem,585,312,179,133,273,247,0,475962,481432,1145,2
U.\ Unihorn,585,301,175,126,284,258,0,498519,410585,21128,0
PCSat,585,278,181,97,307,307,0,570522,538048,430,1
U.\ TreeAutomizer,585,207,106,101,378,313,0,580853,547293,20750,0


==> csv/LIA-NonLin-Arrays.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,450,379,224,155,71,52,0,117861,62320,461,135
Eldarica,450,225,135,90,225,217,0,415182,200473,6917,10
U.\ Unihorn,450,205,108,97,245,149,0,312415,250274,16221,0
U.\ TreeAutomizer,450,88,21,67,362,161,0,299039,273337,15966,1


==> csv/LIA-NonLin.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,581,550,352,198,31,26,0,70325,35613,358,80
Eldarica,581,461,285,176,120,120,0,252300,120997,8941,5
U.\ Unihorn,581,295,175,120,286,280,0,562355,471683,21116,0
PCSat,581,280,172,108,301,294,0,555680,553500,433,0
U.\ TreeAutomizer,581,56,21,35,525,251,0,463165,433393,20610,0


==> csv/LRA-TS-par.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,498,335,250,85,163,153,0,642476,329157,739,61
Golem,498,276,200,76,222,222,0,416152,416229,1637,6
U.\ TreeAutomizer,498,169,132,37,329,328,0,652793,626474,17663,14
U.\ Unihorn,498,166,109,57,332,329,0,804867,630927,18034,1


==> csv/LRA-TS.csv <==
solver,cnt,ok,sat,uns,fld,to,mo,time,real,space,uniq
Spacer,498,311,228,83,187,178,0,364422,188832,515,51
Golem,498,276,200,76,222,222,0,416173,416193,1645,11
U.\ TreeAutomizer,498,169,132,37,329,328,0,632058,606468,17662,15
U.\ Unihorn,498,160,103,57,338,335,0,646526,545329,18029,1

